Loop-OPF: Solver-Informed Learning for Optimal Power Flow with Inference-Time Topology Adaptivity

Learning for optimal power flow (OPF) has recently been advocated to accelerate OPF solutions by using a pre-trained neural network (NN) to predict directly from given inputs such as the load demand. However, existing learning-for-OPF methods largely fall short of ensuring the optimality and feasibility of their predictions. They also struggle to adapt at inference time to unseen topology scenarios, such as those caused by line or generator outages. This work puts forth Loop-OPF, a solver-informed NN that builds its layers from the iterations of the primal-dual hybrid gradient (PDHG) method. Under standard convexity and regularity conditions on DC-OPF, the resultant fixed-point output of Loop-OPF is thus optimal and feasible. To speed up PDHG across diverse OPF scenarios, Loop-OPF learns certain PDHG parameters in a self-supervised manner, without any OPF solution labels. We adopt the deep equilibrium (DEQ) framework for training so that the memory cost does not grow with the number of layers. As the grid topology enters every layer as an input, the same trained Loop-OPF directly adapts to unseen contingencies without retraining. Numerical tests on the IEEE 300-bus and PEGASE 1354-, 2869-, and 9241-bus networks have demonstrated the accuracy and topology adaptivity of the proposed Loop-OPF over competing learning-for-OPF methods.

==> figures/fig_ksweep/ksweep.csv <==
k,rmse300,bal300,flow300,gap300,res300,rmse1354,bal1354,flow1354,gap1354,res1354,rmse2869,bal2869,flow2869,gap2869,res2869,rmse9241,bal9241,flow9241,gap9241,res9241
1,213.96,13664.3,10746.7,82.6533,0.450361,153.634,36408.9,205.051,75.3169,0.386444,187.48,93986.9,49.4832,91.442,0.502155,180.476,235654,5817.39,94.4923,0.481065
2,75.6177,479.813,578.685,2.74672,0.259704,87.5998,16110.1,849.116,46.0581,0.2385,68.44,30706.5,0,40.1452,0.310886,105.308,103126,1055.2,59.0674,0.287206
4,214.638,13972.9,10763.3,149.731,0.473524,272.071,69029.3,1878.48,270.225,0.968813,179.225,90351.4,1171.49,186.567,0.224029,151.253,188099,16413.3,133.931,0.247295
8,122.207,7699,4954.35,54.8486,0.390064,245.77,62278.9,2421.06,97.8098,2.15279,21.2681,6507.88,35.7332,10.5509,0.434314,111.286,123434,10982.9,76.887,0.341336
16,35.1481,517.466,240.911,5.39737,0.0538344,169.662,42494.1,319.073,82.8344,1.94877,147.997,75188.5,969.79,147.196,0.208898,100.793,109702,8800.22,66.1532,0.203179
32,19.5933,551.784,140.456,5.32749,0.0169697,31.794,1599.71,165.28,6.24733,0.236549,56.9922,28974.2,0,38.9411,0.23589,119.591,153564,7284.39,103.898,0.301591
64,7.31176,178.064,49.4441,1.74692,0.00430889,62.1176,15123.7,225.876,43.8528,0.287848,14.2579,7256.25,67.7958,11.2648,0.0732577,51.4577,52099.8,2422.82,32.7408,0.173876
128,2.00309,9.35434,12.5924,0.163048,0.00039021,14.4188,2078.22,52.0237,6.19579,0.0470315,1.59347,808.376,0.396156,1.2246,0.00658361,25.4791,22507.5,862.186,12.0901,0.0611105
256,0.119202,0.0645361,0.291607,0.00240238,9.89402e-06,5.41895,70.5914,22.9474,0.0802845,0.00184644,0.0477498,22.8245,0,0.0344737,0.000135632,13.4534,8329.26,517.006,2.9672,0.0180288
512,0.0467822,0.050915,0.206161,0.00209481,7.04802e-06,3.23003,0.112191,5.32068,0.0717407,0.000158292,0.00366577,0.0165938,8.72192e-05,2.63833e-05,1.22123e-07,5.45621,321.791,152.01,1.10985,0.000755446
1024,0.0460994,0.0501748,0.204303,0.00207789,7.1009e-06,2.49559,0.108598,4.84439,0.0388615,0.000124591,0.00298356,0.0171563,0.000425934,2.67476e-05,1.04538e-07,0.162128,1.49064,4.66616,0.0291874,1.17851e-05
2048,0.0460909,0.0517373,0.20384,0.00207924,7.08943e-06,1.5274,0.10932,0.652849,0.0121931,1.27011e-05,0.002925,0.0187969,0.000456635,2.93402e-05,1.04355e-07,0.0145593,0.825281,0.0381619,0.000643247,2.54572e-06
4096,0.0460857,0.0510947,0.202263,0.00207779,6.98488e-06,0.58973,0.12527,0.26252,0.00576417,6.74578e-06,0.00291377,0.0181719,0.000594208,2.78705e-05,1.11022e-07,0.014478,0.844422,0.0325502,0.000604736,2.65814e-06
8192,0.0460291,0.0517227,0.201416,0.00207499,7.0213e-06,0.0880834,0.126828,0.0571942,0.00136331,3.91604e-06,0.00291281,0.0195078,0.000507355,3.03078e-05,1.07144e-07,0.0144755,0.851266,0.0308259,0.000603353,2.64703e-06


==> figures/fig_scopf/scopf.csv <==
x,method,secure_asis,secure_repair,gap_asis,gap_repair,secure_loop,gap_loop,lab_secure_asis,lab_secure_repair,lab_gap_asis,lab_gap_repair,lab_secure_loop,lab_gap_loop
1,DeepOPF,1.40,100,0.604,0.390,nan,nan,1.4,100,0.60,0.39,,
2,Constraint-driven,15.70,100,3.503,3.757,nan,nan,15.7,100,3.50,3.76,,
3,Loop-OPF,nan,nan,nan,nan,100,6e-7,,,,,100,$6{\times}10^{-7}$


==> figures/fig_steppair/steppair.csv <==
system,K,rmse_initial,rmse_learned,flow_initial,flow_learned,gap_initial,gap_learned
IEEE300,1,222.22598266601562,210.82437133789062,11363.9765625,10527.3828125,84.73749160766602,81.81574940681458
IEEE300,2,74.33888244628906,75.73296356201172,673.0452270507812,479.83489990234375,9.7367063164711,7.850237190723419
IEEE300,4,200.685791015625,220.8004913330078,9772.30078125,11162.5498046875,136.89812421798706,155.91267347335815
IEEE300,8,111.8346176147461,127.74150085449219,4208.63525390625,5340.7841796875,50.77148079872131,56.82116746902466
IEEE300,16,35.72687530517578,38.07571029663086,244.75091552734375,243.66404724121094,2.19937264919281,9.75053608417511
IEEE300,32,22.55032730102539,21.070751190185547,163.3030242919922,151.71656799316406,0.8368300274014473,7.734989374876022
IEEE300,64,11.45956802368164,6.90233850479126,84.68497467041016,41.84856414794922,0.5941325798630714,2.699534595012665
IEEE300,128,5.266260147094727,1.590405821800232,36.67820358276367,5.977792263031006,0.265909219160676,0.1582524157129228
IEEE300,256,1.2883809804916382,0.5362773537635803,4.837350845336914,0.3335728645324707,0.03865573671646416,0.005114605664857663
IEEE300,512,0.2809705436229706,0.01377212256193161,0.20368076860904694,0.004900116007775068,0.002352905721636489,5.73071417875326e-05
IEEE300,1024,0.008103381842374802,0.0005148986238054931,0.0029894106555730104,0.0004559936642181128,3.230659899600141e-05,8.18240977196183e-06
IEEE300,2048,0.0002755618770606816,0.00018839356198441237,0.0007020569173619151,0.0004337463469710201,8.682633279022411e-06,7.959202719121095e-06
IEEE300,4096,0.00016265168960671872,0.00018851793720386922,0.0006933289114385843,0.00043286135769449174,8.582694022152282e-06,7.990848871486378e-06
IEEE300,8192,0.00016264662554021925,0.00018856815586332232,0.0006918945582583547,0.0004341125604696572,8.6248618913487e-06,8.012152363789937e-06
PEGASE1354,1,171.66140747070312,153.78797912597656,242.95523071289062,202.03753662109375,81.7560613155365,75.36118030548096
PEGASE1354,2,62.12051010131836,87.28736877441406,627.6323852539062,846.0535278320312,8.76748412847519,45.93278467655182
PEGASE1354,4,232.4936981201172,272.61395263671875,1594.14306640625,1785.609375,217.02048778533936,270.97482681274414
PEGASE1354,8,161.14187622070312,246.47064208984375,226.54066467285156,2226.175048828125,79.74109053611755,97.8692889213562
PEGASE1354,16,50.12053680419922,170.04998779296875,345.37054443359375,246.00128173828125,16.80157482624054,82.93049931526184
PEGASE1354,32,57.98643112182617,31.10435676574707,521.8054809570312,165.8814697265625,29.693543910980225,5.665038898587227
PEGASE1354,64,29.186220169067383,62.61214828491211,156.57862854003906,227.3639373779297,6.737544387578964,44.46207880973816
PEGASE1354,128,21.15885353088379,13.778510093688965,132.82000732421875,51.208778381347656,1.4460650272667408,6.18978813290596
PEGASE1354,256,14.096714973449707,4.018416881561279,80.46269226074219,22.153472900390625,0.8742903359234333,0.04237038956489414
PEGASE1354,512,6.836050033569336,0.8269323706626892,34.1370964050293,4.207983493804932,0.4230252467095852,0.05248259985819459
PEGASE1354,1024,2.0808956623077393,0.4414788782596588,11.351463317871094,4.085988521575928,0.12628824915736914,0.023019670334178954
PEGASE1354,2048,0.49453985691070557,0.015349728986620903,4.098943710327148,0.020482437685132027,0.03169156261719763,0.00015783335811647703
PEGASE1354,4096,0.4345055818557739,0.0002966274041682482,4.001830101013184,0.0008596191764809191,0.021834282961208373,1.6632714050501818e-05
PEGASE1354,8192,0.0005329011473804712,0.0002965700114145875,0.002768615959212184,0.0008584290044382215,4.1374192960574874e-05,1.6599949503870448e-05
PEGASE2869,1,188.13966369628906,187.85609436035156,44.660037994384766,43.53324890136719,91.5759801864624,91.51007533073425
PEGASE2869,2,69.86164855957031,69.17586517333984,0.0,0.0,41.10283851623535,40.62374532222748
PEGASE2869,4,176.4000244140625,177.91197204589844,1121.1434326171875,1131.1068115234375,182.7470898628235,184.73819494247437
PEGASE2869,8,23.282852172851562,22.290529251098633,60.866912841796875,48.32658004760742,13.555848598480225,12.096330523490906
PEGASE2869,16,142.66748046875,145.53274536132812,910.1508178710938,928.8656616210938,140.65897464752197,144.1245436668396
PEGASE2869,32,49.72921371459961,53.395259857177734,0.0,0.0,34.49656367301941,36.75251603126526
PEGASE2869,64,16.180477142333984,15.45112133026123,80.85059356689453,75.72665405273438,12.835261225700378,12.23713830113411
PEGASE2869,128,0.5683344602584839,1.0396709442138672,0.0,0.0,0.42893472127616405,0.7962413132190704
PEGASE2869,256,0.03816366195678711,0.04401867091655731,0.0,0.0,0.02909988397732377,0.03366030286997557
PEGASE2869,512,0.0003560977929737419,0.0003171888238284737,0.0,0.0,2.4383018626394914e-05,2.481360183992365e-05
PEGASE2869,1024,0.00014842191012576222,0.00015998554590623826,2.746582197232783e-07,6.103516057009983e-07,2.468318029968941e-05,2.739658100381348e-05
PEGASE2869,2048,0.0001496902696089819,0.00016057860921137035,1.4953614027035655e-06,1.647949261496251e-06,2.7173561534254986e-05,2.790561666188296e-05
PEGASE2869,4096,0.00015112049004528672,0.00016165399574674666,1.5563965689580073e-06,1.647949261496251e-06,3.004905124726065e-05,3.0930004868423566e-05
PEGASE2869,8192,0.00015070293738972396,0.0001611768821021542,1.6784669014668907e-06,1.647949261496251e-06,2.8860864631496952e-05,2.8927073003615078e-05
PEGASE9241,1,182.28421020507812,180.07359313964844,5957.84619140625,5791.7763671875,94.91430521011353,94.41059231758118
PEGASE9241,2,109.07428741455078,104.48773956298828,865.8255615234375,1058.346435546875,62.23318576812744,58.45770835876465
PEGASE9241,4,141.07691955566406,152.94952392578125,15501.54296875,16565.673828125,118.36817264556885,136.88535690307617
PEGASE9241,8,119.52230072021484,109.56954956054688,12014.8330078125,10778.6376953125,89.5218551158905,74.59354996681213
PEGASE9241,16,80.1114273071289,104.88333892822266,5833.89599609375,9332.619140625,34.476566314697266,72.45619297027588
PEGASE9241,32,122.09415435791016,117.65303039550781,7815.3984375,7096.47412109375,106.33227825164795,101.64953470230103
PEGASE9241,64,67.28447723388672,46.56789779663086,3336.9296875,2048.311767578125,45.709338784217834,27.811390161514282
PEGASE9241,128,27.293954849243164,31.356021881103516,604.7012939453125,1569.976806640625,13.591721653938293,20.576749742031097
PEGASE9241,256,16.042015075683594,12.479904174804688,462.7637634277344,476.36358642578125,2.8219034895300865,2.414363995194435
PEGASE9241,512,9.614771842956543,4.683362007141113,294.35833740234375,135.05416870117188,1.624305360019207,0.9542668238282204
PEGASE9241,1024,2.9548707008361816,0.049075495451688766,109.38024139404297,1.5203561782836914,0.6575125269591808,0.005542842700378969
PEGASE9241,2048,0.019544430077075958,0.00044504230027087033,0.5460414290428162,0.004040283616632223,0.00343397659889888,3.439953104589222e-05
PEGASE9241,4096,0.0004895351594313979,0.0004446230304893106,0.015354858711361885,0.004021820146590471,0.0001002259864435473,3.381413478109607e-05
PEGASE9241,8192,0.000489464495331049,0.00044462078949436545,0.015353973954916,0.004018859937787056,0.00010014014151238371,3.379177258011623e-05

